Using Uncertainty Data in Chance-Constrained Trajectory Planning

We consider the problem of trajectory planning in an environment comprised of a set of obstacles with uncertain locations. While previous approaches model the uncertainties with a prescribed Gaussian distribution, we consider the realistic case in which the distribution's moments are unknown and are learned online. We derive tight concentration bounds on the error of the estimated moments. These bounds are then used to derive a tractable and tight mixed-integer convex reformulation of the trajectory planning problem, assuming linear dynamics and polyhedral constraints. The solution of the resulting optimization program is a feasible solution for the original problem with high confidence. We illustrate the approach with a case study from autonomous driving.

==> plots/TurningTruck_CostsBoxplot.tikz <==
% This file was created by matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0.5,
xmax=3.5,
xtick={1,2,3},
xticklabels={{A},{B},{C}},
ymin=15.5633107177869,
ymax=79.6298695211402,
ylabel style={font=\color{white!15!black}},
ylabel={terminal position $(\si{\meter})$},
axis background/.style={fill=white},
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	76.6970344364448\\
1	76.7177532118968\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	20.0462997487095\\
2	20.13217434801\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	19.0347750733306\\
3	19.5534493015722\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	76.6673997190181\\
1	76.6844337869058\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	19.8630553949513\\
2	19.9691651178661\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	18.4754270270302\\
3	18.823996958775\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.887500000000003	76.7177532118968\\
1.1125	76.7177532118968\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.8875	20.13217434801\\
2.1125	20.13217434801\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.8875	19.5534493015722\\
3.1125	19.5534493015722\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.887500000000003	76.6673997190181\\
1.1125	76.6673997190181\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.8875	19.8630553949513\\
2.1125	19.8630553949513\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.8875	18.4754270270302\\
3.1125	18.4754270270302\\
};
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
0.775000000000006	76.6844337869058\\
0.775000000000006	76.6970344364448\\
1.22499999999999	76.6970344364448\\
1.22499999999999	76.6844337869058\\
0.775000000000006	76.6844337869058\\
};
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
1.775	19.9691651178661\\
1.775	20.0462997487095\\
2.225	20.0462997487095\\
2.225	19.9691651178661\\
1.775	19.9691651178661\\
};
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
2.775	18.823996958775\\
2.775	19.0347750733306\\
3.225	19.0347750733306\\
3.225	18.823996958775\\
2.775	18.823996958775\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
0.775000000000006	76.6908998353057\\
1.22499999999999	76.6908998353057\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
1.775	20.0065185230905\\
2.225	20.0065185230905\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
2.775	18.9384194135021\\
3.225	18.9384194135021\\
};
\end{axis}

\begin{axis}[%
width=0.475\figurewidth,
height=0.546\figureheight,
at={(0.444\figurewidth,0.381\figureheight)},
scale only axis,
xmin=1.75,
xmax=3.25,
xtick={\empty},
ymin=18.4,
ymax=20.2,
axis background/.style={fill=white},
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	20.0462997487095\\
2	20.13217434801\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	19.0347750733306\\
3	19.5534493015722\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	19.8630553949513\\
2	19.9691651178661\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	18.4754270270302\\
3	18.823996958775\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.8875	20.13217434801\\
2.1125	20.13217434801\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.8875	19.5534493015722\\
3.1125	19.5534493015722\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.8875	19.8630553949513\\
2.1125	19.8630553949513\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.8875	18.4754270270302\\
3.1125	18.4754270270302\\
};
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
1.775	19.9691651178661\\
1.775	20.0462997487095\\
2.225	20.0462997487095\\
2.225	19.9691651178661\\
1.775	19.9691651178661\\
};
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
2.775	18.823996958775\\
2.775	19.0347750733306\\
3.225	19.0347750733306\\
3.225	18.823996958775\\
2.775	18.823996958775\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
1.775	20.0065185230905\\
2.225	20.0065185230905\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
2.775	18.9384194135021\\
3.225	18.9384194135021\\
};
\end{axis}

\begin{axis}[%
width=1.227\figurewidth,
height=1.227\figureheight,
at={(-0.16\figurewidth,-0.135\figureheight)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\draw[draw=black] (axis cs:0.452916666666667,0.146085936379069) rectangle (axis cs:0.840416666666667,0.168983997823306);
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.452916666666667	0.168983997823306\\
0.491666666666667	0.420862673709912\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.840416666666667	0.168983997823306\\
0.879166666666667	0.420862673709912\\
};
\end{axis}
\end{tikzpicture}%

==> plots/TurningTruck_Frames.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.39216,0.00000}%
\definecolor{mycolor2}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=0.194\figureheight,
at={(0\figurewidth,0.806\figureheight)},
scale only axis,
xmin=-7,
xmax=45,
xtick={-5,5,15,25,35,45},
xticklabels={{}},
ymin=-10,
ymax=5,
ylabel style={font=\color{white!15!black}},
ylabel={$x_2 (\si{\meter})$},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
ymajorgrids,
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\addplot [color=mycolor1, line width=0.3pt, mark=square, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
0.750071579025406	-1.45168218726032\\
6.93465915261745	-1.25410358277236\\
};
\addplot [color=blue, line width=0.3pt, mark=o, mark options={solid, blue}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
-0.035769221010133	-1.74861695382246\\
3.54859265868542	-1.76455618820806\\
};
\addplot [color=mycolor2, line width=0.3pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
-0.131369330252889	-1.75093223605795\\
3.25598651819082	-1.75483917495476\\
};
\draw[line width=0.3pt, draw=blue] (axis cs:1.29859265868542,-3.01455618820806) rectangle (axis cs:5.79859265868542,-0.514556188208058);
\draw[line width=0.3pt, draw=mycolor1] (axis cs:4.68465915261745,-2.50410358277236) rectangle (axis cs:9.18465915261745,-0.00410358277235634);
\draw[line width=0.3pt, draw=mycolor2] (axis cs:1.00598651819082,-3.00483917495476) rectangle (axis cs:5.50598651819082,-0.504839174954756);
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
44	1.75\\
41.5555555555556	1.75\\
39.1342900385522	1.41416977779591\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
41.6498895130317	0.86941360848855\\
40.9258148103306	3.26226041196519\\
36.6186905640727	1.95892594710327\\
37.3427652667737	-0.433920856373369\\
41.6498895130317	0.86941360848855\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
41.6498895130317	0.86941360848855\\
40.9258148103306	3.26226041196519\\
36.6186905640727	1.95892594710327\\
37.3427652667737	-0.433920856373369\\
41.6498895130317	0.86941360848855\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
41.6498895130317	0.86941360848855\\
40.9258148103306	3.26226041196519\\
36.6186905640727	1.95892594710327\\
37.3427652667737	-0.433920856373369\\
41.6498895130317	0.86941360848855\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
41.6498895130317	0.86941360848855\\
40.9258148103306	3.26226041196519\\
36.6186905640727	1.95892594710327\\
37.3427652667737	-0.433920856373369\\
41.6498895130317	0.86941360848855\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	-3.5\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-3.5\\
45	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
21	-10\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-10\\
35	-3.5\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\end{axis}

\begin{axis}[%
width=0.951\figurewidth,
height=0.194\figureheight,
at={(0\figurewidth,0.538\figureheight)},
scale only axis,
xmin=-7,
xmax=45,
xtick={-5,5,15,25,35,45},
xticklabels={{}},
ymin=-10,
ymax=5,
ylabel style={font=\color{white!15!black}},
ylabel={$x_2 (\si{\meter})$},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
ymajorgrids,
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\addplot [color=mycolor1, line width=0.3pt, mark=square, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
0.750071579025406	-1.45168218726032\\
6.93465915261745	-1.25410358277236\\
13.5992466816503	-1.59781627603923\\
20.7438341825334	-1.89166703887718\\
};
\addplot [color=blue, line width=0.3pt, mark=o, mark options={solid, blue}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
-0.035769221010133	-1.74861695382246\\
3.54859265868542	-1.76455618820806\\
5.56098100116999	-1.70576066755205\\
6.30645997736452	-1.63315157557292\\
};
\addplot [color=mycolor2, line width=0.3pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
-0.131369330252889	-1.75093223605795\\
3.25598651819082	-1.75483917495476\\
5.05587621964316	-1.73915825456224\\
5.58544873213697	-1.71962499565552\\
};
\draw[line width=0.3pt, draw=blue] (axis cs:4.05645997736452,-2.88315157557292) rectangle (axis cs:8.55645997736452,-0.383151575572918);
\draw[line width=0.3pt, draw=mycolor1] (axis cs:18.4938341825334,-3.14166703887718) rectangle (axis cs:22.9938341825334,-0.64166703887718);
\draw[line width=0.3pt, draw=mycolor2] (axis cs:3.33544873213697,-2.96962499565552) rectangle (axis cs:7.83544873213697,-0.469624995655521);
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
44	1.75\\
41.5555555555556	1.75\\
39.1342900385522	1.41416977779591\\
36.7946176084861	0.706185624043755\\
34.5495118880476	-0.26066955954353\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
37.1222232873853	-0.182209023489804\\
35.8420627382181	1.96515889290366\\
31.9768004887099	-0.339130095597255\\
33.2569610378771	-2.48649801199072\\
37.1222232873853	-0.182209023489804\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
37.1222232873853	-0.182209023489804\\
35.8420627382181	1.96515889290366\\
31.9768004887099	-0.339130095597255\\
33.2569610378771	-2.48649801199072\\
37.1222232873853	-0.182209023489804\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
37.1222232873853	-0.182209023489804\\
35.8420627382181	1.96515889290366\\
31.9768004887099	-0.339130095597255\\
33.2569610378771	-2.48649801199072\\
37.1222232873853	-0.182209023489804\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
37.1222232873853	-0.182209023489804\\
35.8420627382181	1.96515889290366\\
31.9768004887099	-0.339130095597255\\
33.2569610378771	-2.48649801199072\\
37.1222232873853	-0.182209023489804\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	-3.5\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-3.5\\
45	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
21	-10\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-10\\
35	-3.5\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\end{axis}

\begin{axis}[%
width=0.951\figurewidth,
height=0.194\figureheight,
at={(0\figurewidth,0.269\figureheight)},
scale only axis,
xmin=-7,
xmax=45,
xtick={-5,5,15,25,35,45},
xticklabels={{}},
ymin=-10,
ymax=5,
ylabel style={font=\color{white!15!black}},
ylabel={$x_2 (\si{\meter})$},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
ymajorgrids,
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\addplot [color=mycolor1, line width=0.3pt, mark=square, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
0.750071579025409	-1.45168218726032\\
6.93465915261745	-1.25410358277236\\
13.5992466816503	-1.59781627603923\\
20.7438341825334	-1.89166703887718\\
28.3684216655586	-1.94522583694437\\
36.4730091366429	-1.8634262229389\\
};
\addplot [color=blue, line width=0.3pt, mark=o, mark options={solid, blue}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
-0.035769221010133	-1.74861695382246\\
3.54859265868542	-1.76455618820806\\
5.56098100116999	-1.70576066755205\\
6.30645997736452	-1.63315157557292\\
6.7618725367387	-1.68647350795953\\
7.60132254826132	-1.73612699429147\\
};
\addplot [color=mycolor2, line width=0.3pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
-0.131369330252889	-1.75093223605795\\
3.25598651819082	-1.75483917495476\\
5.05587621964316	-1.73915825456224\\
5.58544873213697	-1.71962499565552\\
5.82113387105396	-1.66157726871703\\
6.47601272535468	-1.55198912296698\\
};
\draw[line width=0.3pt, draw=blue] (axis cs:5.35132254826132,-2.98612699429147) rectangle (axis cs:9.85132254826132,-0.486126994291473);
\draw[line width=0.3pt, draw=mycolor1] (axis cs:34.2230091366429,-3.1134262229389) rectangle (axis cs:38.7230091366429,-0.613426222938896);
\draw[line width=0.3pt, draw=mycolor2] (axis cs:4.22601272535468,-2.80198912296698) rectangle (axis cs:8.72601272535468,-0.301989122966984);
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
44	1.75\\
41.5555555555556	1.75\\
39.1342900385522	1.41416977779591\\
36.7946176084861	0.706185624043755\\
34.5495118880476	-0.26066955954353\\
32.4498632586851	-1.51238209650699\\
30.5175597316701	-3.00954999673081\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
32.9979195584167	-2.32193445744934\\
31.2441139935803	-0.540315519306652\\
28.0371999049235	-3.69716553601228\\
29.7910054697599	-5.47878447415496\\
32.9979195584167	-2.32193445744934\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
32.9979195584167	-2.32193445744934\\
31.2441139935803	-0.540315519306652\\
28.0371999049235	-3.69716553601228\\
29.7910054697599	-5.47878447415496\\
32.9979195584167	-2.32193445744934\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
32.9979195584167	-2.32193445744934\\
31.2441139935803	-0.540315519306652\\
28.0371999049235	-3.69716553601228\\
29.7910054697599	-5.47878447415496\\
32.9979195584167	-2.32193445744934\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
32.9979195584167	-2.32193445744934\\
31.2441139935803	-0.540315519306652\\
28.0371999049235	-3.69716553601228\\
29.7910054697599	-5.47878447415496\\
32.9979195584167	-2.32193445744934\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	-3.5\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-3.5\\
45	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
21	-10\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-10\\
35	-3.5\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\end{axis}

\begin{axis}[%
width=0.951\figurewidth,
height=0.194\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=-7,
xmax=45,
xtick={-5,5,15,25,35,45},
xticklabels={{0},{10},{20},{30},{40},{50}},
xlabel style={font=\color{white!15!black}},
xlabel={$x_1 (\si{\meter})$},
ymin=-10,
ymax=5,
ylabel style={font=\color{white!15!black}},
ylabel={$x_2 (\si{\meter})$},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
ymajorgrids,
legend style={at={(0.03,0.03)}, anchor=south west, legend columns=3, legend cell align=left, align=left, draw=white!15!black},
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\addplot [color=mycolor1, line width=0.3pt, mark=square, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
-5	-1.75\\
0.750071579025409	-1.45168218726032\\
6.93465915261745	-1.25410358277236\\
13.5992466816503	-1.59781627603923\\
20.7438341825334	-1.89166703887718\\
28.3684216655586	-1.94522583694437\\
36.4730091366429	-1.8634262229389\\
45.0575965948922	-1.77864420326428\\
};
\addlegendentry{A}

\addplot [color=blue, line width=0.3pt, mark=o, mark options={solid, blue}]
  table[row sep=crcr]{%
-5	-1.75\\
-0.035769221010133	-1.74861695382246\\
3.54859265868542	-1.76455618820806\\
5.56098100116999	-1.70576066755205\\
6.30645997736452	-1.63315157557292\\
6.7618725367387	-1.68647350795953\\
7.60132254826132	-1.73612699429147\\
8.83450742930493	-1.73112833930526\\
10.4795947000199	-1.76524838502522\\
12.5401379641154	-1.68042349478226\\
};
\addlegendentry{B}

\addplot [color=mycolor2, line width=0.3pt, mark=x, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
-5	-1.75\\
-0.131369330252889	-1.75093223605795\\
3.25598651819082	-1.75483917495476\\
5.05587621964316	-1.73915825456224\\
5.58544873213697	-1.71962499565552\\
5.82113387105396	-1.66157726871703\\
6.47601272535468	-1.55198912296698\\
7.60357344651943	-1.63570281278818\\
9.20374598711472	-1.78845969528764\\
11.2735699705341	-1.68162567349493\\
};
\addlegendentry{C}

\draw[line width=0.3pt, draw=blue] (axis cs:10.2901379641154,-2.93042349478226) rectangle (axis cs:14.7901379641154,-0.430423494782258);
\draw[line width=0.3pt, draw=mycolor1] (axis cs:60.5532235658098,-3.02834331954935) rectangle (axis cs:65.0532235658098,-0.528343319549347);
\draw[line width=0.3pt, draw=mycolor2] (axis cs:9.02356997053413,-2.93162567349493) rectangle (axis cs:13.5235699705341,-0.43162567349493);
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
44	1.75\\
41.5555555555556	1.75\\
39.1342900385522	1.41416977779591\\
36.7946176084861	0.706185624043755\\
34.5495118880476	-0.26066955954353\\
32.4498632586851	-1.51238209650699\\
30.5175597316701	-3.00954999673081\\
28.7755323254861	-4.7243821045709\\
27.2589277578666	-6.64146823394824\\
26.0110592617686	-8.74340373686482\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
28.0372294629325	-7.15606813406516\\
25.7337510260441	-6.18447815326545\\
23.9848890606046	-10.3307393396645\\
26.288367497493	-11.3023293204642\\
28.0372294629325	-7.15606813406516\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
28.0372294629325	-7.15606813406516\\
25.7337510260441	-6.18447815326545\\
23.9848890606046	-10.3307393396645\\
26.288367497493	-11.3023293204642\\
28.0372294629325	-7.15606813406516\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
28.0372294629325	-7.15606813406516\\
25.7337510260441	-6.18447815326545\\
23.9848890606046	-10.3307393396645\\
26.288367497493	-11.3023293204642\\
28.0372294629325	-7.15606813406516\\
};
\addplot [color=red, line width=0.3pt, forget plot]
  table[row sep=crcr]{%
28.0372294629325	-7.15606813406516\\
25.7337510260441	-6.18447815326545\\
23.9848890606046	-10.3307393396645\\
26.288367497493	-11.3023293204642\\
28.0372294629325	-7.15606813406516\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	3.5\\
45	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-7	-3.5\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-3.5\\
45	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
21	-10\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-10\\
35	-3.5\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-7	0\\
45	0\\
};
\end{axis}
\end{tikzpicture}%

==> plots/TurningTruck_Trajectories.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.39216,0.00000}%
\definecolor{mycolor2}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=-10,
xmax=75,
xtick={-5,15,35,55,75},
xticklabels={{0},{20},{40},{60},{80}},
xlabel style={font=\color{white!15!black}},
xlabel={$x_1 (\si{\meter})$},
ymin=-12,
ymax=5,
ylabel style={font=\color{white!15!black}},
ylabel={$x_2 (\si{\meter})$},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
ymajorgrids,
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\addplot [color=mycolor1, line width=0.3pt, mark=square, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
0.750071579025402	-1.45168218726032\\
6.93465915261744	-1.25410358277236\\
13.5992466816503	-1.59781627603923\\
20.7438341825334	-1.89166703887717\\
28.3684216655586	-1.94522583694437\\
36.4730091366429	-1.8634262229389\\
45.0575965948922	-1.77864420326428\\
53.9143347310368	-1.77834331892588\\
62.8032235658098	-1.77834331954935\\
71.6921123689274	-1.77834332944742\\
};
\addplot [color=blue, line width=0.3pt, mark=o, mark options={solid, blue}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
-0.035769221010133	-1.74861695382246\\
3.54859265868542	-1.76455618820806\\
5.56098100116999	-1.70576066755205\\
6.30645997736452	-1.63315157557292\\
6.7618725367387	-1.68647350795953\\
7.60132254826132	-1.73612699429147\\
8.83450742930493	-1.73112833930526\\
10.4795947000199	-1.76524838502522\\
12.5401379641154	-1.68042349478226\\
14.9829167396861	-1.25022278587406\\
};
\addplot [color=mycolor2, line width=0.3pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
-5	-1.75\\
-0.131369330252889	-1.75093223605795\\
3.25598651819082	-1.75483917495476\\
5.05587621964316	-1.73915825456224\\
5.58544873213697	-1.71962499565552\\
5.82113387105396	-1.66157726871703\\
6.47601272535468	-1.55198912296698\\
7.60357344651943	-1.63570281278818\\
9.20374598711472	-1.78845969528764\\
11.2735699705341	-1.68162567349493\\
13.7969580995209	-1.25001078039435\\
};
\draw[line width=0.3pt, draw=black] (axis cs:-7.25,-3) rectangle (axis cs:-2.75,-0.5);

\addplot[area legend, draw=red, fill=red, fill opacity=0.25, forget plot]
table[row sep=crcr] {%
x	y\\
44	1.75\\
41.5555555555556	1.75\\
39.1266459995753	1.41416977779591\\
36.7442598819626	0.706185624043757\\
34.4391115131421	-0.260669559543527\\
32.2483284243274	-1.51238209650699\\
30.1938206732474	-3.00954999673081\\
28.3736856183857	-4.7243821045709\\
26.7792948451649	-6.64146823394824\\
25.4151587732577	-8.74340373686482\\
24.2806054098763	-10.9956937640445\\
28.0782777781468	-10.9956937640445\\
28.3161561781057	-8.74340373686482\\
28.9189270287157	-6.64146823394824\\
29.9177053044742	-4.7243821045709\\
31.2000122720884	-3.00954999673081\\
32.8166851934416	-1.51238209650699\\
34.7201493008979	-0.260669559543527\\
36.8474823433489	0.706185624043757\\
39.147515410342	1.41416977779591\\
41.5555555555556	1.75\\
44	1.75\\
}--cycle;
\draw[line width=0.3pt, draw=red] (axis cs:41.75,0.5) rectangle (axis cs:46.25,3);
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-10	3.5\\
75	3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-10	-3.5\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-3.5\\
75	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
21	-12\\
21	-3.5\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
35	-12\\
35	-3.5\\
};
\addplot [color=black, dashed, line width=1.0pt, forget plot]
  table[row sep=crcr]{%
-10	0\\
75	0\\
};
\end{axis}

\begin{axis}[%
width=0.291\figurewidth,
height=0.294\figureheight,
at={(0.028\figurewidth,0.059\figureheight)},
scale only axis,
xmin=-1,
xmax=16,
xtick={\empty},
ymin=-2.4,
ymax=-0.6,
ytick={\empty},
axis background/.style={fill=white},
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\addplot [color=mycolor1, line width=0.3pt, mark=square, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
-2.7	-1.63067436033248\\
0.750071579025406	-1.45168218726032\\
6.93465915261745	-1.25410358277236\\
13.5992466816503	-1.59781627603923\\
17.7	-1.76647674673238\\
};
\addplot [color=blue, line width=0.3pt, mark=o, mark options={solid, blue}, forget plot]
  table[row sep=crcr]{%
-2.7	-1.74935921467999\\
-0.035769221010133	-1.74861695382246\\
3.54859265868542	-1.76455618820806\\
5.56098100116999	-1.70576066755205\\
6.30645997736452	-1.63315157557292\\
6.7618725367387	-1.68647350795953\\
7.60132254826132	-1.73612699429147\\
8.83450742930493	-1.73112833930526\\
10.4795947000199	-1.76524838502522\\
12.5401379641154	-1.68042349478226\\
14.9829167396861	-1.25022278587406\\
};
\addplot [color=mycolor2, line width=0.3pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
-2.7	-1.7504403995864\\
-0.131369330252889	-1.75093223605795\\
3.25598651819082	-1.75483917495476\\
5.05587621964316	-1.73915825456224\\
5.58544873213697	-1.71962499565552\\
5.82113387105396	-1.66157726871703\\
6.47601272535468	-1.55198912296698\\
7.60357344651943	-1.63570281278818\\
9.20374598711472	-1.78845969528764\\
11.2735699705341	-1.68162567349493\\
13.7969580995209	-1.25001078039435\\
};
\draw[line width=0.3pt, draw=black] (axis cs:-7.25,-3) rectangle (axis cs:-2.75,-0.5);

\addplot[area legend, draw=red, fill=red, fill opacity=0.25, forget plot]
table[row sep=crcr] {%
x	y\\
44	1.75\\
41.5555555555556	1.75\\
39.1266459995753	1.41416977779591\\
36.7442598819626	0.706185624043757\\
34.4391115131421	-0.260669559543527\\
32.2483284243274	-1.51238209650699\\
30.1938206732474	-3.00954999673081\\
28.3736856183857	-4.7243821045709\\
26.7792948451649	-6.64146823394824\\
25.4151587732577	-8.74340373686482\\
24.2806054098763	-10.9956937640445\\
28.0782777781468	-10.9956937640445\\
28.3161561781057	-8.74340373686482\\
28.9189270287157	-6.64146823394824\\
29.9177053044742	-4.7243821045709\\
31.2000122720884	-3.00954999673081\\
32.8166851934416	-1.51238209650699\\
34.7201493008979	-0.260669559543527\\
36.8474823433489	0.706185624043757\\
39.147515410342	1.41416977779591\\
41.5555555555556	1.75\\
44	1.75\\
}--cycle;
\draw[line width=0.3pt, draw=red] (axis cs:41.75,0.5) rectangle (axis cs:46.25,3);
\end{axis}

\begin{axis}[%
width=1.227\figurewidth,
height=1.227\figureheight,
at={(-0.16\figurewidth,-0.135\figureheight)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\draw[draw=black] (axis cs:0.212058823529412,0.570235294117647) rectangle (axis cs:0.367058823529412,0.656529411764706);
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.212058823529412	0.570235294117647\\
0.152794117647059	0.397647058823529\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.367058823529412	0.570235294117647\\
0.389852941176471	0.397647058823529\\
};
\end{axis}
\end{tikzpicture}%

==> plots/TurningTruck_ViolsBoxplot.tikz <==
% This file was created by matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0.5,
xmax=3.5,
xtick={1,2,3},
xticklabels={{A},{B},{C}},
ymin=-0.02035,
ymax=0.42735,
ylabel style={font=\color{white!15!black}},
ylabel={violation probability $(\si{\percent})$},
axis background/.style={fill=white},
xlabel style={font=\small},ylabel style={font=\small},ticklabel style={font=\footnotesize},legend style={font=\footnotesize}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	0.339\\
1	0.407\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	0\\
2	0\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	0\\
3	0\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	0.22\\
1	0.287\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	0\\
2	0\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	0\\
3	0\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.8875	0.407\\
1.1125	0.407\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.8875	0\\
2.1125	0\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.8875	0\\
3.1125	0\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.8875	0.22\\
1.1125	0.22\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.8875	0\\
2.1125	0\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.8875	0\\
3.1125	0\\
};
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
0.775	0.287\\
0.775	0.339\\
1.225	0.339\\
1.225	0.287\\
0.775	0.287\\
};
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
1.775	0\\
2.225	0\\
1.775	0\\
};
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
2.775	0\\
3.225	0\\
2.775	0\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
0.775	0.315\\
1.225	0.315\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
1.775	0\\
2.225	0\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
2.775	0\\
3.225	0\\
};
\end{axis}
\end{tikzpicture}%
